Reduced Order Modeling using Shallow ReLU Networks with Grassmann Layers

This paper presents a nonlinear model reduction method for systems of equations using a structured neural network. The neural network takes the form of a "three-layer" network with the first layer constrained to lie on the Grassmann manifold and the first activation function set to identity, while the remaining network is a standard two-layer ReLU neural network. The Grassmann layer determines the reduced basis for the input space, while the remaining layers approximate the nonlinear input-output system. The training alternates between learning the reduced basis and the nonlinear approximation, and is shown to be more effective than fixing the reduced basis and training the network only. An additional benefit of this approach is, for data that lie on low-dimensional subspaces, that the number of parameters in the network does not need to be large. We show that our method can be applied to scientific problems in the data-scarce regime, which is typically not well-suited for neural network approximations. Examples include reduced order modeling for nonlinear dynamical systems and several aerospace engineering problems.

==> results/exp1_20/acs/val_loss_stats.csv <==
epochs,25ptile,50ptile,75ptile
500,2.347492236,2.495496822,2.738451348
1000,1.274978601,1.510486756,1.751057551
1500,0.6467408517,0.7540243423,0.8433323365
2000,0.4970692525,0.5567871626,0.6049667777
2500,0.435824669,0.5178796972,0.5687180248
3000,0.4255533806,0.4985907654,0.5634143278
3500,0.4216864578,0.4947399777,0.5544258427
4000,0.4032435855,0.488019082,0.5420376132
4500,0.3930392115,0.4687678021,0.5356285265
5000,0.3942812714,0.46275047,0.5332555749
5500,0.3855011304,0.458735686,0.53108684
6000,0.3819106685,0.4552026165,0.5282575021
6500,0.3818664121,0.4461457336,0.5281841048
7000,0.3827208538,0.4461858903,0.5262983554
7500,0.3824175774,0.4435283932,0.5258808684
8000,0.38178343,0.4431953949,0.5259709631
8500,0.3824349815,0.4435776691,0.5246947869
9000,0.381683515,0.4435306545,0.5233116381
9500,0.3822449693,0.4434794443,0.5233729641
10000,0.3823055621,0.4436673726,0.5218788747
10500,0.3821749654,0.4417905704,0.5181347376
11000,0.3761693321,0.4416012573,0.517997042
11500,0.3762472944,0.4419321706,0.5180262232
12000,0.3763032788,0.4422225753,0.5177856119
12500,0.3763384751,0.4416914111,0.5180343422
13000,0.3762609139,0.4419297791,0.5178559987
13500,0.3763285933,0.4417547503,0.5173247476
14000,0.3763056002,0.4416694441,0.5176555943
14500,0.3762451255,0.4416273953,0.5174247734
15000,0.3762914712,0.4413580693,0.5176259408
15500,0.3763447555,0.4418989977,0.5174594542
16000,0.3764079026,0.4418998681,0.5175230573
16500,0.3762496113,0.4421201305,0.5173978373
17000,0.376218482,0.4423269063,0.5177220341
17500,0.3762693595,0.442080003,0.51745423
18000,0.3762290976,0.4417484192,0.5175107763
18500,0.3763006757,0.4418000091,0.517381982
19000,0.376262796,0.4422130806,0.5174694231
19500,0.3761463149,0.4420524767,0.5174737024
20000,0.3762628916,0.4428160867,0.5173950373
20500,0.3763956923,0.4416938446,0.5174315819
21000,0.3762306407,0.4414963966,0.5176293924
21500,0.376226255,0.4418548636,0.517519091
22000,0.3762815978,0.4418125151,0.5176056894
22500,0.3763420809,0.4416101709,0.5174219597
23000,0.3763687491,0.4415027801,0.5176199197
23500,0.3763681712,0.4421273913,0.5174379596
24000,0.3762445618,0.4417535866,0.5175643646
24500,0.3763815619,0.442442149,0.5174432951
25000,0.3763141499,0.441531049,0.5175871944
25500,0.3763657786,0.4424747287,0.5176145582
26000,0.376376328,0.4419776227,0.5174669361
26500,0.3763142598,0.4421782866,0.5174873805
27000,0.376270635,0.4419078972,0.5177026613
27500,0.376224067,0.4417276758,0.5176092522
28000,0.3764364808,0.4411573094,0.517655754
28500,0.3762604457,0.44214201,0.5177687201
29000,0.3762969834,0.4415551151,0.5173632914
29500,0.3763593171,0.4420415715,0.5179635216
30000,0.3763666287,0.4419150557,0.5179164644
30500,0.3762757606,0.4418574182,0.5177008351
31000,0.3762592515,0.4422300946,0.5178641621
31500,0.3763689592,0.4417579484,0.5176595248
32000,0.3762283523,0.4418476309,0.5175681361
32500,0.376209223,0.4416358445,0.5174757169
33000,0.3762516034,0.4420597467,0.5174363548
33500,0.37620413,0.4416946259,0.5177535636
34000,0.3762196573,0.4418461908,0.5176268992
34500,0.3763975738,0.4419992734,0.5177041403
35000,0.3761483553,0.4419018205,0.5176239963
35500,0.376149268,0.4420004202,0.5176309897
36000,0.3761766522,0.4417486308,0.5176236977
36500,0.3761883249,0.441760178,0.5175790127
37000,0.3763157882,0.4418935879,0.5174457267
37500,0.3762993048,0.4419226696,0.5176848086
38000,0.3763326674,0.4416178553,0.5176306494
38500,0.3763747234,0.4424049921,0.5175935562
39000,0.3762401476,0.4417434471,0.5177851051
39500,0.3763648712,0.4418360941,0.5177344697
40000,0.3762779913,0.4418809703,0.5176758646
40500,0.3762862503,0.4417962011,0.5177017655
41000,0.3763148998,0.4416041471,0.5176942176
41500,0.376259925,0.4419002586,0.5177966922
42000,0.3762491192,0.4421594332,0.517828481
42500,0.3763261479,0.4415973092,0.5176866765
43000,0.3763332835,0.442070741,0.517668469
43500,0.3762120801,0.4416971082,0.5176579068
44000,0.376239775,0.441856865,0.5177182707
44500,0.3762072021,0.4419403699,0.517561246
45000,0.3763144031,0.4417190087,0.5176166903
45500,0.376297399,0.4420071868,0.5177460233
46000,0.3762487275,0.4422772636,0.5175943758
46500,0.3762244157,0.4422324438,0.5176663441
47000,0.376338284,0.4421060233,0.5176632886
47500,0.3763045589,0.4419002992,0.5176452123
48000,0.3763057101,0.4415591613,0.5174440385
48500,0.3763560648,0.4419761587,0.5177037654
49000,0.3763095408,0.4415977895,0.5177222146
49500,0.3763385658,0.4418420496,0.5176195585
50000,0.376248245,0.4417014054,0.517649754
50500,0.3763007091,0.442054339,0.5174928128
51000,0.3763096602,0.4418476959,0.5177578613
51500,0.3762234507,0.4417568498,0.5176636706
52000,0.3762657816,0.442218267,0.5178357424
52500,0.3763187257,0.4424202518,0.5174792042
53000,0.3763347784,0.4421565552,0.5174195975
53500,0.3762321074,0.4419379296,0.5177810991
54000,0.3762654042,0.4415595928,0.5177397675
54500,0.3763168199,0.4418156883,0.5176756424
55000,0.3763547848,0.4421206265,0.5175105888
55500,0.3762347923,0.4417686328,0.5176607123
56000,0.3763118048,0.4419433063,0.5176150304
56500,0.3762946524,0.4420453123,0.5177174027
57000,0.3762474233,0.4416737334,0.5177019322
57500,0.3762968783,0.4418411465,0.5178757822
58000,0.3762562324,0.4419214982,0.5176566984
58500,0.3762912801,0.4419079622,0.5175308578
59000,0.3762941557,0.4416451807,0.5175963829
59500,0.376171769,0.4416153644,0.5175496188
60000,0.3762838142,0.441688416,0.5175899586
60500,0.3763033409,0.4419055055,0.5175833605
61000,0.3762500556,0.4417597874,0.5177157571
61500,0.3761455265,0.4421061777,0.5177590486
62000,0.3763423962,0.4417870064,0.517724256
62500,0.3762138812,0.4418206922,0.5176653164
63000,0.3763081317,0.4417356022,0.5176860376
63500,0.3763277479,0.4416261336,0.5176943426
64000,0.3763628511,0.4420449545,0.5176014251
64500,0.3762468835,0.4419501795,0.5176526568
65000,0.3763569483,0.4421686202,0.5176588929
65500,0.3762551384,0.4420195894,0.5177382261
66000,0.3763034269,0.4418622263,0.517623531
66500,0.3762718674,0.4416844687,0.5177469329
67000,0.3763057722,0.4417754599,0.5177408159
67500,0.3762513741,0.4419688954,0.5177884653
68000,0.3763247819,0.4420354153,0.5177460372
68500,0.376280695,0.4419381899,0.5177808145
69000,0.376190733,0.4420014612,0.5176696357
69500,0.37624535,0.442136587,0.5176120094
70000,0.3763040001,0.4419408579,0.51770146
70500,0.3762779913,0.441879327,0.5176380177
71000,0.3763104053,0.4421254399,0.5176675524
71500,0.3762982683,0.4419326993,0.5177921865
72000,0.3762720251,0.441876561,0.5177031612
72500,0.3763748428,0.4419579393,0.5177126325
73000,0.3762429567,0.441945657,0.5177901801
73500,0.3763165715,0.4419099715,0.517612565
74000,0.3762850514,0.4418041995,0.5176569971
74500,0.3762496591,0.4418318145,0.5176425039
75000,0.3762780916,0.4419001935,0.5176646428
75500,0.3762910365,0.4417895208,0.5176046129
76000,0.3762954501,0.4419955078,0.5176797533
76500,0.3762770981,0.441961388,0.5176230865
77000,0.3762880893,0.4418643253,0.5176830864
77500,0.3762953403,0.4420853454,0.5176318994
78000,0.3763297778,0.4419005026,0.5175946397
78500,0.3762936111,0.4417474509,0.5175868749
79000,0.376299878,0.4420355617,0.517666858
79500,0.3762559314,0.441849437,0.5176576429
80000,0.3762239953,0.4417994396,0.5176705593
80500,0.3762923883,0.4419793714,0.5176487818
81000,0.3763142264,0.4415780729,0.5176240171
81500,0.3762974897,0.4418670914,0.5177725803
82000,0.3763601385,0.4417531391,0.5176779617
82500,0.3763238267,0.441885583,0.5177334629
83000,0.376296052,0.4417385725,0.5176914123
83500,0.3762913709,0.441861665,0.5176092175
84000,0.3762451685,0.4415279795,0.5177109035
84500,0.3762698563,0.4420468656,0.5176646497
85000,0.376323693,0.4418078285,0.517658504
85500,0.3762818701,0.4420972172,0.517653629
86000,0.3763001455,0.4418474193,0.5177301579
86500,0.376319146,0.4420821497,0.5176851766
87000,0.3763216153,0.4416435202,0.5176858015
87500,0.3762671478,0.4417682503,0.5175859234
88000,0.3763239891,0.4421672299,0.5176552748
88500,0.3762937544,0.4416754915,0.5176559207
89000,0.3762551384,0.4418616487,0.5176510179
89500,0.3762300722,0.4418969558,0.5176711426
90000,0.3762757892,0.4418141261,0.5176713439
90500,0.3762520906,0.441922995,0.5176640942
91000,0.3763114418,0.4418663511,0.5176722675
91500,0.3763208989,0.4419458685,0.5176993561
92000,0.3762630922,0.4419501145,0.5177239157
92500,0.3762564903,0.4419013893,0.5176439276
93000,0.376270057,0.4418810273,0.5175938271
93500,0.3762970503,0.4418302279,0.5176466984
94000,0.3762782397,0.4418990953,0.517745454
94500,0.3762438596,0.4418958901,0.5177090634
95000,0.3762955456,0.4419828443,0.5177009184
95500,0.3763157787,0.4418821011,0.5176972868
96000,0.3762995579,0.4419454781,0.5176493443
96500,0.3762962,0.441966496,0.5177577572
97000,0.3762677641,0.4417760784,0.5177608399
97500,0.376288161,0.4416148434,0.5176763576
98000,0.3763054044,0.4419935152,0.5176939954
98500,0.3763009861,0.4420301617,0.5177631519
99000,0.3762810055,0.4418677585,0.5176508651
99500,0.376252062,0.4418577436,0.5177297899
100000,0.3762957701,0.4420549814,0.5177831403

==> results/exp1_20/id/val_loss_stats.csv <==
epochs,25ptile,50ptile,75ptile
500,2.557338156,2.749363123,2.987678462
1000,2.08533656,2.422318174,2.668781962
1500,1.790256306,1.996589171,2.248193533
2000,1.717819597,1.897243688,2.143812339
2500,1.695569605,1.874570901,2.07836834
3000,1.68790965,1.868957655,2.049453326
3500,1.673044203,1.847930647,2.026028966
4000,1.662079728,1.838860899,2.003689744
4500,1.650927127,1.812805651,1.969077699
5000,1.637425145,1.808020222,1.964822933
5500,1.498742077,1.701896108,1.852795438
6000,1.49683244,1.701655194,1.850288499
6500,1.493747207,1.701703258,1.844635754
7000,1.492126127,1.699755285,1.843167871
7500,1.491350747,1.70114598,1.844117412
8000,1.491185073,1.70046236,1.84516405
8500,1.491086115,1.700430835,1.83445228
9000,1.491509249,1.698011139,1.834687512
9500,1.486376912,1.699369281,1.83432291
10000,1.485691892,1.699357841,1.83399402
10500,1.358156493,1.595210704,1.73428336
11000,1.356245546,1.5860429,1.732855017
11500,1.355106982,1.574206486,1.730249992
12000,1.353884398,1.56631119,1.730473696
12500,1.35317869,1.566370237,1.729484327
13000,1.352520212,1.567866224,1.73008163
13500,1.351002669,1.56710193,1.72725554
14000,1.35072356,1.567291745,1.729391754
14500,1.350155702,1.567090552,1.727092331
15000,1.350539028,1.567669214,1.726753326
15500,1.250724901,1.4784243,1.687437412
16000,1.247642384,1.47772308,1.687151582
16500,1.245266558,1.473396134,1.68712015
17000,1.245223209,1.473555786,1.68840986
17500,1.243478173,1.473648838,1.686779129
18000,1.243859729,1.474508892,1.687509501
18500,1.244397912,1.472601712,1.686509029
19000,1.243954415,1.471927534,1.686506812
19500,1.243956253,1.472843462,1.686521903
20000,1.244687197,1.471964186,1.686405878
20500,1.176555093,1.386092678,1.646233122
21000,1.17390653,1.382171012,1.646119254
21500,1.171618973,1.380225649,1.644787291
22000,1.171705936,1.379751735,1.645322985
22500,1.172816226,1.36768578,1.644721128
23000,1.171989631,1.367648162,1.640875476
23500,1.17123937,1.367193763,1.633121206
24000,1.169140835,1.367676634,1.633829272
24500,1.17140085,1.368895733,1.632976537
25000,1.169476561,1.366957944,1.632333149
25500,1.101592713,1.293201844,1.608235584
26000,1.09823249,1.292203943,1.603587739
26500,1.09818991,1.292241799,1.604006905
27000,1.096822103,1.290006227,1.603931153
27500,1.096179831,1.289380035,1.604079803
28000,1.096063734,1.289646519,1.603714006
28500,1.095468062,1.289743429,1.604068598
29000,1.094561632,1.289337121,1.603618172
29500,1.094209057,1.289542666,1.603612093
30000,1.094553027,1.288758314,1.604454981
30500,1.032955301,1.221333879,1.591562279
31000,1.031191615,1.219963583,1.590054908
31500,1.030348171,1.219868721,1.589885646
32000,1.029870943,1.220711921,1.588674475
32500,1.029758681,1.219536763,1.587393102
33000,1.028752664,1.220003704,1.588739587
33500,1.029102653,1.219837413,1.588524853
34000,1.028091757,1.219952952,1.588096222
34500,1.028223975,1.22034039,1.587122324
35000,1.028708076,1.219773474,1.587053376
35500,0.9722331948,1.156501748,1.573561511
36000,0.969445176,1.153909765,1.572676922
36500,0.9675754726,1.153572363,1.572738417
37000,0.9672479604,1.152250545,1.572824046
37500,0.9667113152,1.152433202,1.573265612
38000,0.9668829132,1.152086156,1.573014981
38500,0.9668010557,1.152240961,1.572717535
39000,0.9660900805,1.151736484,1.572948267
39500,0.9660396598,1.152105052,1.572762188
40000,0.9659505557,1.151513084,1.572338113
40500,0.9244088424,1.098154727,1.562704792
41000,0.9223422909,1.096650664,1.56119183
41500,0.9221179014,1.096362688,1.560997772
42000,0.9216440352,1.095184738,1.558925711
42500,0.920085627,1.09553713,1.559152988
43000,0.920315418,1.094425984,1.559111117
43500,0.9206933377,1.094812716,1.559420029
44000,0.919999465,1.094484002,1.559726851
44500,0.9195760318,1.094949669,1.55921273
45000,0.9205948777,1.095334378,1.55921024
45500,0.8845492521,1.04170209,1.550011165
46000,0.8842276581,1.040014089,1.548148997
46500,0.8825047456,1.039547329,1.547299728
47000,0.8831287351,1.039564121,1.547452462
47500,0.8826789321,1.039246988,1.546725326
48000,0.8813102393,1.03927264,1.5468815
48500,0.8815689201,1.039147916,1.547535049
49000,0.8820270981,1.039094115,1.547321548
49500,0.8813063153,1.038746938,1.54547901
50000,0.8814607963,1.038826366,1.546160066
50500,0.8424744991,0.9949010156,1.539936821
51000,0.8416080391,0.9933083868,1.540225511
51500,0.8409785902,0.992786589,1.539759584
52000,0.8412816699,0.9924588555,1.539489152
52500,0.8408358508,0.9919142575,1.5400011
53000,0.8409874813,0.9915436301,1.539845591
53500,0.8406293551,0.9920997077,1.540549131
54000,0.8407344949,0.9917509561,1.539759136
54500,0.8404067341,0.9914836486,1.539713843
55000,0.8403991459,0.9915037202,1.539669408
55500,0.8113058875,0.9535377683,1.534607195
56000,0.8105922179,0.9525113318,1.534929863
56500,0.8106551984,0.9516489223,1.535346477
57000,0.8098787716,0.9514364849,1.534431386
57500,0.809454001,0.9508653375,1.534842944
58000,0.8099236634,0.9509362583,1.535262335
58500,0.8090813574,0.9508531338,1.535103274
59000,0.8094824409,0.9505222877,1.535083641
59500,0.8092161668,0.9504603225,1.534764003
60000,0.8095193969,0.9509144836,1.534842588
60500,0.7789473324,0.9177365624,1.53134008
61000,0.7784102802,0.9160247091,1.531296247
61500,0.7777528596,0.9157904579,1.530405549
62000,0.7777007212,0.915154737,1.531179484
62500,0.7777023298,0.9145131339,1.530133294
63000,0.7776690667,0.9145964797,1.53092046
63500,0.7773463001,0.9145403192,1.530878813
64000,0.7774634381,0.9144529743,1.530377324
64500,0.7784000001,0.9140693126,1.530616356
65000,0.7771249418,0.9143213987,1.531156307
65500,0.7532722189,0.884039195,1.52741165
66000,0.7532531487,0.8832727634,1.527424152
66500,0.753169217,0.8824734531,1.527566147
67000,0.7527393225,0.8820225904,1.527269641
67500,0.7526224823,0.8813976384,1.527417449
68000,0.7532413226,0.8813631007,1.52698547
68500,0.7527300768,0.8812312349,1.527519268
69000,0.7529266951,0.8811043595,1.527134003
69500,0.7529175567,0.881059757,1.527136112
70000,0.7521499408,0.8806668541,1.526900698
70500,0.728799494,0.853964895,1.524851651
71000,0.727553573,0.853011725,1.524448639
71500,0.7285966115,0.8525015128,1.523955508
72000,0.7276686585,0.8519534763,1.524346124
72500,0.727814132,0.8514507362,1.524449601
73000,0.7270711958,0.8514834137,1.524258337
73500,0.7265013872,0.8517042537,1.524610717
74000,0.726513797,0.8512405232,1.524403042
74500,0.7263774661,0.8512134954,1.524655987
75000,0.7270574804,0.8512052349,1.524436471
75500,0.7037886984,0.8267047599,1.521904915
76000,0.7029397613,0.8257186426,1.522285024
76500,0.7024940097,0.825088025,1.521833466
77000,0.7020599773,0.8251839753,1.52181848
77500,0.7028089748,0.8247429927,1.521927061
78000,0.7013660493,0.8242509578,1.522799942
78500,0.7024242791,0.8241761494,1.522108339
79000,0.7026667454,0.8242065935,1.521844199
79500,0.7015502128,0.8239526256,1.522046631
80000,0.7022689597,0.8241253253,1.521810846
80500,0.6824425603,0.8007574314,1.519997114
81000,0.6824274001,0.7999497295,1.519641564
81500,0.6820724138,0.7992619734,1.519535962
82000,0.6818939551,0.7988410976,1.519671351
82500,0.6817938626,0.7987200557,1.519105755
83000,0.6817353293,0.7988469296,1.519169059
83500,0.6821375478,0.7987377523,1.51881625
84000,0.6816469529,0.7987372122,1.519720326
84500,0.6815495511,0.7987899576,1.519673565
85000,0.6811878274,0.7982686688,1.519323599
85500,0.6664226335,0.7767330025,1.515812021
86000,0.665014866,0.7764549142,1.515421482
86500,0.6653142043,0.776445025,1.515054551
87000,0.6644903532,0.7761419713,1.515505017
87500,0.6651929406,0.7761275019,1.516031249
88000,0.6645011837,0.7764731924,1.515508983
88500,0.6648895144,0.7765767417,1.515962217
89000,0.6643149095,0.7767986079,1.515191727
89500,0.6645906014,0.7766122364,1.516084628
90000,0.6640753026,0.7765871477,1.515682738
90500,0.6522480285,0.7539099709,1.512526572
91000,0.6519775826,0.7543592894,1.51208412
91500,0.6520140767,0.7545311665,1.512273348
92000,0.6513402735,0.7538986606,1.511814329
92500,0.6515434382,0.7535373855,1.511993148
93000,0.6512607329,0.7541645127,1.511974185
93500,0.6513190136,0.7534441627,1.512887843
94000,0.6515332641,0.7538879223,1.512235124
94500,0.65072267,0.7537188555,1.512364549
95000,0.6512022429,0.7542605633,1.512045282
95500,0.6419362932,0.7333388497,1.509356547
96000,0.6417315938,0.7335272378,1.509043962
96500,0.6414663978,0.7336570168,1.5083467
97000,0.6414135439,0.73353502,1.508518896
97500,0.6414137064,0.7337274732,1.508874665
98000,0.6408037973,0.7331284856,1.508907752
98500,0.6411090739,0.7331797732,1.508952674
99000,0.6411422675,0.7332574528,1.509052804
99500,0.6410737982,0.7331632399,1.508654302
100000,0.6410603738,0.7335719897,1.508327233

==> results/exp1_20/rn/val_loss_stats.csv <==
epochs,25ptile,50ptile,75ptile
500,2.770916645,3.0877045,3.790198962
1000,2.54816682,2.983254107,3.740746417
1500,2.383488449,2.927355521,3.715239679
2000,2.345360918,2.911080332,3.668540338
2500,2.335253472,2.896497542,3.652908823
3000,2.322693202,2.883562059,3.647792356
3500,2.312478947,2.872517362,3.64533156
4000,2.298001912,2.86802762,3.644671464
4500,2.287964947,2.864514001,3.64368236
5000,2.282916337,2.864876768,3.642386149
5500,1.959935129,2.407922894,2.961560347
6000,1.917857555,2.390976197,2.962091119
6500,1.902333519,2.380084938,2.945500681
7000,1.887011808,2.372022681,2.934397217
7500,1.8870888,2.365837425,2.926179111
8000,1.885278321,2.364715478,2.92499271
8500,1.885619481,2.346776121,2.922574539
9000,1.886137869,2.345071496,2.914833027
9500,1.887122281,2.345398905,2.911533741
10000,1.887441213,2.344880179,2.912602243
10500,1.750055399,2.161260635,2.693201374
11000,1.747676354,2.158122318,2.691468519
11500,1.746646955,2.157425752,2.694383765
12000,1.744893133,2.15675771,2.691391628
12500,1.745914127,2.157192891,2.690821397
13000,1.746494648,2.160741306,2.682656604
13500,1.744826382,2.157108582,2.676683422
14000,1.744081148,2.158880097,2.669673021
14500,1.745073316,2.155408408,2.666606115
15000,1.745816924,2.156959579,2.662707606
15500,1.642209158,1.983603314,2.47980025
16000,1.63633284,1.977850509,2.474378274
16500,1.635966854,1.970835858,2.474375229
17000,1.635366266,1.965483389,2.472736958
17500,1.635515172,1.961879006,2.469023712
18000,1.635329935,1.961177611,2.467116759
18500,1.635594684,1.960086521,2.447673616
19000,1.634298576,1.959979617,2.440334336
19500,1.635070771,1.959183571,2.439554044
20000,1.63399238,1.959541878,2.434113686
20500,1.519898745,1.865504818,2.26777751
21000,1.516714455,1.86333574,2.267140665
21500,1.514895798,1.861215402,2.267165553
22000,1.513930621,1.861464618,2.262124553
22500,1.514238969,1.860867774,2.262043748
23000,1.513525878,1.858697246,2.258526828
23500,1.512516,1.857530603,2.248953213
24000,1.51206453,1.858050821,2.23381206
24500,1.512279718,1.858143871,2.236913174
25000,1.51165455,1.857984483,2.231259896
25500,1.412057098,1.752234177,2.117363472
26000,1.409825707,1.748604151,2.113226692
26500,1.408637947,1.75022368,2.113422785
27000,1.407416656,1.748851588,2.110088297
27500,1.406881625,1.748101703,2.111646637
28000,1.406277414,1.748960774,2.111415484
28500,1.406115338,1.749151077,2.114739176
29000,1.406155629,1.74860744,2.108000877
29500,1.405395106,1.749646616,2.11376798
30000,1.403015671,1.74866191,2.108815234
30500,1.29705718,1.635839701,2.032155077
31000,1.295243588,1.636877415,2.03026571
31500,1.292847775,1.633912966,2.026978015
32000,1.290785086,1.634464312,2.025044566
32500,1.28972704,1.636556361,2.023630806
33000,1.290355392,1.634811707,2.023687224
33500,1.28912968,1.635774758,2.024918311
34000,1.290483337,1.637198125,2.016296639
34500,1.289978048,1.631582695,2.017101198
35000,1.289338225,1.633674491,2.015819599
35500,1.213883219,1.545776599,1.897012272
36000,1.212691792,1.546752471,1.891176979
36500,1.212834924,1.542854375,1.888466444
37000,1.212558105,1.543958015,1.892808542
37500,1.212165166,1.543191532,1.890601077
38000,1.212204169,1.546041803,1.886478325
38500,1.212632231,1.54208078,1.889342883
39000,1.211467146,1.540643679,1.888043989
39500,1.212209033,1.541073323,1.886640977
40000,1.212162486,1.540784829,1.886907973
40500,1.138875418,1.458522929,1.795971419
41000,1.138936879,1.457631266,1.791839889
41500,1.138752676,1.458165524,1.792138244
42000,1.137962623,1.45442033,1.791232964
42500,1.137834247,1.453741636,1.791526797
43000,1.137711721,1.448092763,1.79148095
43500,1.138045916,1.453835322,1.79120103
44000,1.138161937,1.447749271,1.790745223
44500,1.137995412,1.446213705,1.790509727
45000,1.13817471,1.444703977,1.790998865
45500,1.06986922,1.374776996,1.737266096
46000,1.065970378,1.372911126,1.734996238
46500,1.06512391,1.373246238,1.73393095
47000,1.066156447,1.372007402,1.732935705
47500,1.066054966,1.369317813,1.732800282
48000,1.065906626,1.370772461,1.730695012
48500,1.062813556,1.370512014,1.732394035
49000,1.056470267,1.3698917,1.721671411
49500,1.057347299,1.370046579,1.715135567
50000,1.057303576,1.370585476,1.720386208
50500,0.9892005507,1.297037203,1.662015326
51000,0.9891556764,1.302201457,1.661251086
51500,0.991067289,1.300355297,1.661033624
52000,0.9911198095,1.303447663,1.661980408
52500,0.9914115238,1.303010161,1.66265804
53000,0.9940362825,1.30126898,1.66270346
53500,0.9965124694,1.303892539,1.662621872
54000,0.9921312311,1.302527891,1.662889712
54500,0.9922136799,1.3028342,1.662945174
55000,0.9935055462,1.305339769,1.663420475
55500,0.9478151474,1.223201217,1.612888437
56000,0.9479273829,1.224297435,1.612942195
56500,0.9475293145,1.226063836,1.6128654
57000,0.9476489733,1.223292295,1.613315669
57500,0.9487478824,1.224331847,1.611813975
58000,0.9475527603,1.223674093,1.613134264
58500,0.9470229928,1.226421557,1.612341022
59000,0.9486012822,1.227089159,1.613113245
59500,0.9470573906,1.227083089,1.613120234
60000,0.9475403394,1.226814337,1.612512974
60500,0.9109951019,1.158050359,1.596170586
61000,0.9109654747,1.159681914,1.596593069
61500,0.9101623787,1.157750282,1.595763419
62000,0.9097736596,1.159742272,1.596658723
62500,0.9093345777,1.151067003,1.596483442
63000,0.9077980905,1.153056897,1.596570211
63500,0.9060382831,1.151200061,1.597257876
64000,0.9032340396,1.153494729,1.596154659
64500,0.900173566,1.149728672,1.596632336
65000,0.8971235847,1.153265909,1.596710469
65500,0.8550853315,1.095055011,1.569023168
66000,0.8523378272,1.09239213,1.568270971
66500,0.8507787033,1.093120016,1.567698529
67000,0.8490130472,1.092638199,1.567542209
67500,0.8492653876,1.091221253,1.567797035
68000,0.8489566725,1.091653142,1.568371348
68500,0.848827065,1.089722187,1.569014352
69000,0.8487725669,1.090796601,1.567090919
69500,0.8488264467,1.090669885,1.568269999
70000,0.8493862182,1.091261311,1.567577415
70500,0.8135056343,1.044612184,1.549410353
71000,0.8132686401,1.041935344,1.548270275
71500,0.812410625,1.041475852,1.548553827
72000,0.8126713228,1.039163525,1.547981822
72500,0.8119419319,1.039968821,1.54851934
73000,0.8120875278,1.039692612,1.548223652
73500,0.8119387707,1.038432353,1.54761778
74000,0.8119127192,1.039673194,1.548284708
74500,0.8116292161,1.038160444,1.547884656
75000,0.8117590943,1.039014985,1.548635446
75500,0.78300753,0.9966278847,1.53217218
76000,0.7825856295,0.9943563091,1.533242076
76500,0.7823123052,0.9973618783,1.53316988
77000,0.7820673937,0.9951714798,1.533787422
77500,0.7819677894,0.9960590617,1.532269311
78000,0.7822087707,0.9949846367,1.533877794
78500,0.7816940835,0.9943169459,1.533834877
79000,0.7817969506,0.9943648409,1.533407576
79500,0.7815219337,0.994097108,1.532307579
80000,0.7814857328,0.9941884624,1.533562087
80500,0.7573655999,0.9541604845,1.515710952
81000,0.756828005,0.9526414213,1.516308502
81500,0.7563678817,0.9522041063,1.517334486
82000,0.7561597502,0.952705735,1.517184179
82500,0.7561104873,0.9523068026,1.517872285
83000,0.7559909062,0.9523738112,1.516178464
83500,0.755855098,0.950780634,1.516519181
84000,0.7555778229,0.9509037927,1.516989004
84500,0.7554437487,0.9513517264,1.517736887
85000,0.7554873737,0.9510503706,1.518400745
85500,0.7339192392,0.9097732092,1.510290011
86000,0.7333847209,0.9093014411,1.510695868
86500,0.7332087888,0.9095423436,1.510366976
87000,0.7328513922,0.9090152984,1.510494543
87500,0.7328682759,0.908829001,1.510413454
88000,0.7326719858,0.9090920305,1.51050094
88500,0.7325064142,0.9092779894,1.500616456
89000,0.732337261,0.9085664966,1.501852302
89500,0.7323678415,0.908096556,1.501038225
90000,0.7321598497,0.9083742344,1.500994561
90500,0.7104463557,0.8672844009,1.491194214
91000,0.7099226625,0.8677361438,1.490086273
91500,0.7100270574,0.868101755,1.490756639
92000,0.7097707972,0.8675595952,1.490114702
92500,0.7095249929,0.8671325516,1.490688385
93000,0.7099034304,0.8674581543,1.490192843
93500,0.7097038381,0.8671582043,1.490781215
94000,0.7092987478,0.8680535027,1.490292748
94500,0.709374806,0.8668003403,1.490161155
95000,0.709715336,0.8671712045,1.490629311
95500,0.6897481911,0.8323138629,1.480318286
96000,0.6895990923,0.8322121343,1.480559086
96500,0.6887151694,0.8324445817,1.480254952
97000,0.6893607123,0.8325726549,1.481340562
97500,0.6897381375,0.8332308802,1.479787711
98000,0.6886005273,0.8342923157,1.480547723
98500,0.6890118911,0.8327785324,1.480021078
99000,0.689543505,0.833581697,1.479819738
99500,0.6888221887,0.8332642031,1.479433559
100000,0.6879347906,0.833410629,1.479659634

==> results/exp2/NACAdrag/otherMethods/LASSO_drag.csv <==
samples,25ptile,50ptile,75ptile
1.000000000000000000e+01,4.540481435270000143e-01,4.733513536489999951e-01,5.365838866679999430e-01
2.500000000000000000e+01,4.521014689710000090e-01,4.581236200430000016e-01,4.703863460350000136e-01
5.000000000000000000e+01,4.284352408510000432e-01,4.512186075859999645e-01,4.557085675140000181e-01
1.000000000000000000e+02,3.132541316169999979e-01,4.331508448059999683e-01,4.514944877070000140e-01
2.500000000000000000e+02,2.408614546339999940e-01,2.721609621239999832e-01,3.102537519480000339e-01
5.000000000000000000e+02,2.108164253680000211e-01,2.154627568349999911e-01,2.288156399260000140e-01
1.000000000000000000e+03,1.894146287150000052e-01,1.913406524599999825e-01,1.932818436879999990e-01


==> results/exp2/NACAdrag/otherMethods/gaussian_process_drag.csv <==
samples,25ptile,50ptile,75ptile
1.000000000000000000e+01,3.738068399480000137e-01,4.048012067210000064e-01,4.272423839509999488e-01
2.500000000000000000e+01,3.199976064550000276e-01,3.663693753780000173e-01,4.528697874170000137e-01
5.000000000000000000e+01,2.590927247629999930e-01,2.817854773039999983e-01,3.004598115000000069e-01
1.000000000000000000e+02,2.988832174230000027e-01,3.086558086499999742e-01,3.201529007410000016e-01
2.500000000000000000e+02,3.697058352929999403e-01,3.757709342700000232e-01,3.845586785679999675e-01
5.000000000000000000e+02,3.463941423529999786e-01,3.492545054240000502e-01,3.532484875520000012e-01
1.000000000000000000e+03,3.423084913330000090e-01,3.450784406939999549e-01,3.484453942969999996e-01


==> results/exp2/NACAdrag/otherMethods/poly5_acs1_drag.csv <==
samples,25ptile,50ptile,75ptile
1.000000000000000000e+01,3.738040928540000141e-01,4.047893715349999977e-01,4.272345994879999664e-01
2.500000000000000000e+01,1.305155976310000021e+01,3.521768085720000130e+01,1.528058962270000052e+02
5.000000000000000000e+01,2.604739085420000322e-01,4.062574171159999969e-01,9.111385146629999987e-01
1.000000000000000000e+02,1.894043537850000070e-01,2.046204452369999871e-01,2.608967937239999868e-01
2.500000000000000000e+02,1.709338397840000079e-01,1.728692734959999810e-01,1.757040634200000007e-01
5.000000000000000000e+02,1.665074870029999987e-01,1.673675165880000038e-01,1.680909140150000092e-01
1.000000000000000000e+03,1.647441905149999997e-01,1.650126863299999913e-01,1.653450082379999964e-01


==> results/exp2/NACAdrag/otherMethods/poly5_acs3_drag.csv <==
samples,25ptile,50ptile,75ptile
1.000000000000000000e+01,4.295047735259999833e+00,1.108139544550000011e+01,2.320083941800000105e+01
2.500000000000000000e+01,3.015654970589999984e+00,5.119328661970000027e+00,9.699752184189998516e+00
5.000000000000000000e+01,9.232780273699999540e+00,1.469699902119999813e+01,2.438636455369999823e+01
1.000000000000000000e+02,1.163109836779999995e+01,1.766694557630000162e+01,2.938241924449999942e+01
2.500000000000000000e+02,5.722629438769999410e-01,7.320550198010000731e-01,9.686399002719999762e-01
5.000000000000000000e+02,1.163220784750000070e-01,1.262077501249999900e-01,1.568338359720000130e-01
1.000000000000000000e+03,9.367257779750000346e-02,9.531029127139999113e-02,9.742135540830000606e-02


==> results/exp2/NACAdrag/otherMethods/poly5_acs5_drag.csv <==
samples,25ptile,50ptile,75ptile
1.000000000000000000e+01,3.308880021619999834e+00,6.926967194489998647e+00,1.305866684190000093e+01
2.500000000000000000e+01,1.400792572350000098e+00,2.214895386049999804e+00,3.848577713399999656e+00
5.000000000000000000e+01,1.434121843479999825e+00,1.996559897779999870e+00,2.921134484630000028e+00
1.000000000000000000e+02,1.409627942109999976e+00,2.300381015719999755e+00,3.242618517009999923e+00
2.500000000000000000e+02,1.525974397480000100e+01,2.335091890070000176e+01,3.254891937969999560e+01
5.000000000000000000e+02,7.607984163240000264e-01,9.174258951980001076e-01,1.033416626299999974e+00
1.000000000000000000e+03,8.185620037950000483e-02,8.672557693929999756e-02,9.193923625859999615e-02


==> results/exp2/NACAdrag/otherMethods/quadratic_drag.csv <==
samples,25ptile,50ptile,75ptile
2.500000000000000000e+02,1.410916650950000129e-01,1.518248260070000077e-01,1.612952497120000162e-01
5.000000000000000000e+02,8.995224572730001200e-02,9.165230050799999528e-02,9.413711088479999323e-02
1.000000000000000000e+03,7.913170762269999825e-02,7.980940035730001159e-02,8.034776903979999607e-02


==> results/exp2/NACAdrag/ourMethod/acsDim_1_scores.csv <==
num_data,25ptile,50ptile,75ptile
1.00000000000000E+01,2.66108758747577E-01,2.91196450591087E-01,3.38915102183818E-01
2.50000000000000E+01,3.01615543663501E-01,3.33042904734611E-01,3.84266957640647E-01
5.00000000000000E+01,2.13093221187591E-01,2.25926741957664E-01,2.39136219024658E-01
1.00000000000000E+02,1.87285300344228E-01,1.95368118584156E-01,2.02144868671894E-01
2.50000000000000E+02,1.71751733869314E-01,1.74436494708061E-01,1.84226930141448E-01
5.00000000000000E+02,1.68444067239761E-01,1.69786557555198E-01,1.72372914850711E-01
1.00000000000000E+03,1.66642721742391E-01,1.67540691792964E-01,1.68723016977310E-01

==> results/exp2/NACAdrag/ourMethod/acsDim_3_scores.csv <==
num_data,25ptile,50ptile,75ptile
1.00000000000000E+01,2.43707437068223E-01,2.82161831855773E-01,3.44999484717845E-01
2.50000000000000E+01,2.78035894036293E-01,3.14965099096298E-01,3.49699363112449E-01
5.00000000000000E+01,2.13277027010917E-01,2.27766975760459E-01,2.41016983985900E-01
1.00000000000000E+02,1.85394518077373E-01,1.95204541087150E-01,2.00306341052055E-01
2.50000000000000E+02,1.46822050213813E-01,1.62014037370681E-01,1.77681915462017E-01
5.00000000000000E+02,1.30463242530822E-01,1.37986332178115E-01,1.54649440199136E-01
1.00000000000000E+03,1.07246421277523E-01,1.28216072916984E-01,1.49424329400062E-01

==> results/exp2/NACAdrag/ourMethod/acsDim_5_scores.csv <==
num_data,25ptile,50ptile,75ptile
1.00000000000000E+01,2.82027617096900E-01,3.18434134125709E-01,3.77215847373008E-01
2.50000000000000E+01,2.80640922486782E-01,3.14943149685859E-01,3.65960471332073E-01
5.00000000000000E+01,2.15214781463146E-01,2.26189270615577E-01,2.41004675626754E-01
1.00000000000000E+02,1.89033210277557E-01,1.94805197417736E-01,2.04870991408824E-01
2.50000000000000E+02,1.41166985034942E-01,1.51909887790679E-01,1.69046744704246E-01
5.00000000000000E+02,1.30757540464401E-01,1.37080319225788E-01,1.54306028038263E-01
1.00000000000000E+03,1.03860765695571E-01,1.28812894225120E-01,1.41107670962810E-01
